A generalised feature for low level vision

This papers presents a novel quantised transform (the Sinclair-Town or ST transform for short) that subsumes the rolls of both edge-detector, MSER style region detector and corner detector. The transform is similar to the $unsharp$ transform but the difference from the local mean is quantised to 3 values (dark-neutral-light). The transform naturally leads to the definition of an appropriate local scale. A range of methods for extracting shape features form the transformed image are presented. The generalized feature provides a robust basis for establishing correspondence between images. The transform readily admits more complicated kernel behaviour including multi-scale and asymmetric elements to prefer shorter scale or oriented local features.

==> figures/eps_tips.txt <==
convert img001874.jpeg eps2:img001874.eps
convert img001875.jpeg eps2:img001875.eps
convert lft0_00001.jpeg eps2:lft0_00001.eps
convert rgt0_00001.jpeg eps2:rgt0_00001.eps
convert UAE_0006b.jpg  eps2:UAE_0006b.eps

